The SARAO MeerKAT Galactic Plane Survey filamentary source catalogue

We present a catalogue of filamentary structures identified in the SARAO (South African Radio Astronomy Observatory) MeerKAT 1.3 GHz Galactic Plane Survey (SMGPS). We extract 933 filaments across the survey area, 803 of which (~86%) are associated with extended radio structures (e.g. supernova remnants and HII regions), whilst 130 (~14%) are largely isolated. We classify filaments as thermal or non-thermal via their associated mid-infrared emission and find 77/130 (~59%) of the isolated sources are likely to be non-thermal, and are therefore excellent candidates for the first isolated, non-thermal radio filaments observed outside of the Galactic Centre (GC). Comparing the morphological properties of these non-thermal candidates to the non-thermal filaments observed towards the GC we find the GC filaments are on the whole angularly narrower and shorter than those across the SMGPS, potentially an effect of distance. The SMGPS filaments have flux densities similar to those of the GC, however the distribution of the latter extends to higher flux densities. If the SMGPS filaments were closer than the GC population, it would imply a more energetic population of cosmic ray electrons in the GC. We find the filament position angles in the SMGPS are uniformly distributed, implying that the local magnetic field traced by the filaments does not follow the large-scale Galactic field. Finally, although we have clearly shown that filaments are not unique to the GC, the GC nevertheless has the highest density of filaments in the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
